Soft Tiles: Capturing Physical Implementation Flexibility for Tightly-Coupled Parallel Processing Clusters

Modern high-performance computing architectures (Multicore, GPU, Manycore) are based on tightly-coupled clusters of processing elements, physically implemented as rectangular tiles. Their size and aspect ratio strongly impact the achievable operating frequency and energy efficiency, but they should be as flexible as possible to achieve a high utilization for the top-level die floorplan. In this paper, we explore the flexibility range for a high-performance cluster of RISC-V cores with shared L1 memory used to build scalable accelerators, with the goal of establishing a hierarchical implementation methodology where clusters can be modeled as soft tiles to achieve optimal die utilization.

==> results/FPone.txt <==
Index AspectRatio Frequency RtWL DRCs Buffers
0     1:2.5       888.8     17.1 0.036   141.1
1     1:1         927.6     15.8 0.038   130.8
2     2.5:1       921.7     16.9 0.654  128.1


==> results/FPtwo.txt <==
Index AspectRatio Frequency RtWL DRCs Buffers
0     1:2.5       886.5     17.6 0.417  143.8
1     1:1         939.8     15.9 0.227  131.0
2     2.5:1       909.1     16.9 2.493 127.3


==> results/FPush.txt <==
Index AspectRatio Frequency RtWL DRCs Buffers
0     1:2.5       875.7     17.0 0.259  140.0
1     1:1         940.7     15.6 0.038   128.9
2     2.5:1       925.1     16.6 0.086   133.6

